Lithium in red giants: the roles of the He-core flash and the luminosity bump

Lithium abundances for red giants in the GALAH DR3 survey are studied. The rare examples of Li-enriched stars with abundances A(Li) $\geq 1.5$ are confirmed to be He-core burning stars belonging to or evolved from the red clump with similar masses and metallicity: $M\simeq 1.1\pm0.2{\rm M_\odot}$ and [Fe/H] $\simeq-0.3\pm0.3$. Li enrichment over the Li abundance present in a star's predecessor at the tip of the red giant branch likely occurs in all these red clump stars. Examination of the elemental abundances (C to Eu) in the GALAH catalogue shows no anomalous abundances in red clump giants and, in particular, no dependence on the Li abundance, which ranges over at least five dex. Lithium synthesis is attributed to the He-core flash occurring in stars at the tip of the red giant branch. Models from the Modules for Experiments in Stellar Astrophysics (MESA) match the observed evolution of these stars along the red giant branch and to the red clump but only at the low effective temperature end of the observed spread of red clump giants. Run of Li abundance on the red giant branch is fairly well reproduced by MESA models. A speculation is presented that the series of He-core flashes not only leads to $^7$Li synthesis from a star's internal reservoir of $^3$He but also may lead to internal restructuring leading to the observed effective temperature spread of red clump stars at about a constant luminosity. Giants exhibiting marked Li enrichments are not found at other evolutionary phases and, in particular, not directly associated with the luminosity bump on the red giant branch for which the Li abundance increase does not exceed 0.3 dex.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
